Investigating the origin of X-ray jets: A case study of four hybrid morphology MOJAVE blazars

We have carried out Chandra, HST, and VLA observations of four MOJAVE blazars that have been previously classified as 'hybrid' (FR I/II) blazars in terms of radio morphology but not total radio power. The motivation of this study is to determine the X-ray emission mechanism in jets, these being different in FR I and FR II jets. We detected X-ray jet emission with sufficient SNR in two blazars viz. PKS 0215+015 and TXS 0730+504. We carried out spectral energy distribution (SED) modeling of the broad-band emission from the jet regions in these sources and found that a single synchrotron emission model is ruled out due to the deep upper limits obtained from HST optical and IR data. The IC- CMB model can reproduce the X-ray jet emission in both sources although the model requires extreme jet parameters. Both our sources possess FR II like radio powers and our results are consistent with previous studies suggesting that radio power is more important than FR morphology in determining the emission mechanism of X-ray jets.

==> RESPONSE.txt <==
Dear Dr. Joan M. Wrobel,

We thank you for forwarding the comments from the referee. We express our gratitude to the referee for her/his suggestions which have led to significant improvement of the manuscript. We have revised our manuscript accordingly after considering the suggestions made by referee. The revised text in the manuscript is in bold font.

Please find our response (marked 'A:' in each case) to the comments and suggestions put forward by the referee.

----------------------------------------------------------------------
Reviewer:
The authors have revised the paper following my recommendations, in
particular correcting the VLA image of PKS 1036+054. The discussion
has been improved, but quite a number of inconsistencies remain. I
have noted a number of these below, but would still urge the authors
to review the manuscript carefully in the interest of clarity and
simplicity. The fundamental problem for the reader is that there are
many parameters and it is very hard to keep track of which are fitted (as opposed to assumed) at
any point in the argument. The number of
independent data-points is small and many of them are upper
limits. Assessing the reliability of the (not very good) fits is therefore hard, particularly
as criteria are not clear. For example: at face value, the SSC model for 0215+015 (which is rejected) fits no worse than
the IC-CMB model for 0730+504 (accepted) - both violate the gamma-ray limits. The selection then depends on what physical parameters
are deemed to be "unreasonable". Here, the extremely high bulk Lorentz factors and low inclinations required for IC-CMB models are accepted,
whereas the very sub-equipartition fields needed for SSC to work are not. The reader is understandably confused. I would recommend simplifying the approach
to restrict the fitting to IC-CMB models, recognizing at the start that velocities will be very large and inclinations very small - this is intrinsic to the model.

Two other issues are still partially unresolved.

1. I hope that the authors agree that the FR classification purely
refers to radio morphology, not radio power. The apparently
one-to-one correlation with power discovered by Fanaroff & Riley
(1974) is only seen in high-flux-density samples such as 3C (the
authors cite Mingo et al. on this point). Phrases like "FRII-like
radio powers" can therefore be very misleading given the large overlap
in power between the two classes. For the present paper, it should be
enough to note that the sources have powers in the portion of Mingo et
al.'s Fig 5 where almost all sources are FRII's - i.e. at least an
order of magnitude above the "FR break" (\approx 10^{26} W/Hz at 150
MHz). Please make this clear in the Introduction. [Incidentally, the
value quoted for the break luminosity on l45 appears to be taken from
the original Fanaroff & Riley paper, but both the units (W/Hz/sr) and
Hubble constant (50 km/s/Mpc) are different there.]

A: We have replaced the classification scheme from the original Fanaroff & Riley paper with that in the Mingo et al. paper. In this paper and also Stanley et al 2015 paper, FR-II like radio power corresponds to flux density values above 5x10^26 at 150 MHz. We have, however, replaced FR-II like radio powers with "high" radio powers and is now clearly mentioned in Section 1.

2. Despite the reorganization, it is still really hard for the reader
to understand exactly what constraints were relaxed in the second
model for 0215+015 and what motivated this modification in the first
place. I initially thought that only the inclination and apparent
speed were allowed to vary in addition for the second model, but was
puzzled by the phrase "for the given \mu_s and \beta_app" on l451:
does it mean for the best-fitting values of these quantities? But
then I read (l460) "In addition to the above fitting, we also tried
relaxing the stringent constraints on parameters to obtain a best fit
model." Which other constraints? (Also note that l462-464 are
duplicated in the results section and could be deleted).

The parameters required to fit the data for 0215+015 with an SSC model
are unrealistic (in addition to the values the authors quote, p = 1 is
not reasonable). The gamma-ray limits are also violated. The authors
eventual conclusion is that the model "can be ruled out". They could
consider dropping the details and merely saying that they have
investigated a wider range of input parameters, but do not find any
satisfactory solutions.

If they opt to keep the alternative model, then I would ask them to
review Secs 3.2.2.4 and 3.3 carefully with the aim of improving
clarity. In particular, please keep statements that apply to both
sources (l479-484 and l496-499) clearly separate from those that just
apply to the SSC model of 0215+015.

One other point which I should have noted in my initial review: the
plot of the SED for 0215+015 gives the impression that the X-ray
values are consistent with 0 (assuming 1-sigma error bars). Is this
really the case? Please comment on the statistical significance of
both X-ray detections (at the moment all I can find is a qualitative
statement ("the signal-to-noise ratio in the X-ray band is low") on
l456.

A: Thanks to the referee for pointing out the difficulty in understanding the methodology we used for PKS\,0215+015. We tried fitting the Synch+IC-CMB/SSC model using the broad band data, but were unable to get a visually good fit to the data most likely due to the strict constraints that we imposed, combined with the low SNR in the X-ray data. Therefore, we are illustrating two cases where we tried to circumvent this problem by (i) doing a fitting for the radio and optical points with a synchrotron model and using the electron density distribution parameters from this fitting we calculated the IC-CMB and SSC emission expected in X-ray bands, and (ii) relaxing all the stringent constraints which resulted in the SSC model matching the data although the parameters were not realistic. We opt to keep both models, because the first method does not use all the data points and the second method illustrates how one can't avoid overpredicting the gamma-rays by a large amount. We have tried to explain the details of our modeling more clearly. 
The X-ray fluxes are indeed low and the error bars are consistent with zero, the absorbed power law parameters and their errors are now quoted in the paper.

Additional minor points (mostly in the new material)

Sec 1 The authors might want to comment on the case of Pictor A, which
is a powerful FRII source for which Hardcastle et al. (2016) argue
that the jet emission is synchrotron, not IC-CMB.

A: We have now mentioned this result in the Introduction.

l17 "Both our sources ... and are consistent" is incorrect (the
results, not the sources, are consistent).

A: This error has now been corrected.

l62 The abbreviation "HYMOR" is introduced later (l118). If you are
going to use it, please define it here (as far as I can see, it is not
used anywhere other than the running headings).

A: We have removed the usage 'HYMORs' and stick to the usage 'hybrid morphology sources' in the entire text.

l71 At my request, the authors have added a reference to Harwood et
al., but they do not draw any inferences later. If hybrid morphology
sources are in fact projected FRII's, then would you not expect
FRII-like X-ray jet properties?

A: We have added this inference in the text (l90).

l105 It would be better to move the new sentence "Nonetheless ..." to
the end of the paragraph.

A: The text has been moved to the suggested location.

Table 1. I can find no reference to this in the text. \beta_{app}
should be defined (it doesn't appear to be used until Sec 3,2,2,2).

A: The table has now been referenced in the text. \beta_{app} is now defined.

l250 images -> imaged

A: This error has been corrected.

l282 The text refers to Figs 4, 6 and 7 but not Fig 5. I suspect that
the intention was for Fig 5 to be a continuation of Fig 4. Please fix
the numbering and Fig 5 caption

A: We have fixed the numbering and is now properly referenced in the text. 

l294 Very Long Baseline Array. The abbreviation is used without
expansion on l82.

A: We have now expanded 'VLBA' at the first occurrence and removed the expansion from l294.

l312 "with the most pronounced X-ray jet that seems to span the entire
length of the jet" reads oddly. Do you mean that the X-ray emission
covers the entire radio jet?

A: We have now rephrased the sentence with the referee's suggestions.

l323 Does "on kpc-emission" mean "on kpc scales"?

A: We meant kpc-scales and this error has now been corrected.

l355-6 Even after the authors' clarification, I still do not
understand exactly how the optimization was done. Freeman et
al. (2001) refer to something called MONTE(-POWELL) for finding global
minima in their Table 4. Is this what was used? I am guessing that
this uses some sort of Monte Carlo method to explore parameter space
followed by Powell's method to constrain the location of the minimum,
but there are no details in the paper. Please add a sentence to
outline the method.

A: We have now provided the links to the documentation on the Sherpa modules we used while carrying out the fitting. We also provide the paper detailing the optimization method.

l358 The abbreviation SSC should be defined here, particularly as it
is the first time the mechanism is mentioned.

A: We have now expanded the abbreviation SSC.

l395-405 The argument here is quite convoluted. Why is the size of
the extraction region used as an upper limit to r rather than the best
upper limit for the size of the radio hot-spot? The phrase "The peak
flux density, if assumed to have uniform brightness" does not make
sense: I think it means that the source is assumed to have uniform
brightness and a total flux density equal to the peak value seen on
the B-configuration image (but I may have misunderstood).

A: We have now rephrased this sentence to convey the implied meaning. We choose the size of the extraction region as the upper limit since we are allowing for larger emission regions where we don't see emission due to lack of sensitivity. We are using the flux densities we estimated from these regions.

l414 Upper limit on \beta? \beta_app is not a physical parameter.

A: We have now corrected this error.

l418 Why is the size of region used to calculate the equipartition
field not made equal to the previously assumed physical size, r?

A: The equipartition magnetic fields are estimated to put some upper and lower bounds on the magnetic field parameter for the modeling. We indeed use an approximate value that is within the range assumed for the size of the region as well.

l425 Croston et al. (2005) say that the magnetic field in FRII lobes
is typically below equipartition by a factor of about 3, so I think
that "follow the equipartition values" is a little misleading. There
is no effect on the argument of the present paper, as the range of
B/B_eq assumed there is much wider than this.

A: We have modified the statement.

l526-527 Either L_j ~ 10^{45} erg/s or log(L_j / erg/s) ~ 45. log(L_j)
~ 45 erg/s does not make sense.

A: This error has been corrected and we have changed the logarithmic representation to regular numbers.

l528 The authors just assert that the X-ray emission from the nucleus
is dominated by accretion. What is the evidence for this (as opposed
to Doppler-beamed emission from the pc-scale jet?)

A: The referee raises a valid concern and now we have added a sentence to provide the caveat to our argument in case the X-ray emission is jet dominated.

l606-610 Please rewrite this sentence, which currently has two
verbs. Why "respectively"?

A: This sentence has been corrected.

l550-551 Referring to \gamma_max, the authors say that "a typical
value derived for other sources was used." Reference to Table 3 shows
the assumed value to be fixed at 10^5 for the IC-CMB models without
any justification. Earlier in the paper, however, \gamma_max is stated
to be a fitted model parameter, with no mention of a fixed value
(l369). Given that the model as plotted is inconsistent with the
gamma-ray limits even forgetting about the core, this is important.
What range of \gamma_max would be consistent with the limits?

A: We have now mentioned that we fix \gamma_max while fitting IC-CMB model in l383 and included the reference for choosing the value. 
\gamma_max is stated
to be a fitted model parameter since it is held free for one of the models presented in the paper.



In addition to these above changes we have also made some minor corrections to improve the flow of the text.
